Augmenting Numerical Stability of the Galerkin Finite Element Formulation for Electromagnetic Flowmeter Analysis

The magnetic flow meter is one of the best possible choice for the measurement of flow rate of liquid metals in fast breeder reactors. Due to the associated complexities in the measuring environment, theoretical evaluation of their sensitivity is always preferred. In order to consider the 3D nature of the problem and the general flow patterns, numerical field computational approach is inevitable. When classical Galerkin's finite element formulation is employed for the solution, it is known to introduce numerical oscillations at high flow rates. The magnetic field produced by the flow induced currents circulate within the fluid and forms the source of this numerical problem. To overcome this, modified methods like stream-line upwind Petrov-Galerkin schemes are generally suggested in the allied areas like fluid dynamics, in which a similar dominance of advective (curl or circulation) component occurs over diffusion (divergence) component. After a careful analysis of the numerical instability through a reduced one dimensional problem, an elegant stable approach is devised. In this scheme, a pole-zero cancellation approach is adopted. The proposed scheme is shown to be absolutely stable. However, at lower flow rates numerical results exhibits small oscillation, which can be controlled by reducing the element size. The source of stability at higher flow rates, as well as, oscillations at lower flow rates are analysed using analytical solution of the associated difference equation. Finally the proposed approach is applied to the original flow meter problem and the solution is shown to be stable.

==> abstract.txt <==
Due to the complexities in handling liquid metals, theoretical evaluation of
the sensitivity of the magnetic flow meters form an attractive and preferred choice. The
classical Galerkins finite element formulation is generally opted for the required evaluation.
However, it is known to lead to numerical oscillations at higher flow rates. To overcome
this, modified methods like upwind/Petrov-Galerkin schemes are generally suggested in
allied areas like fluid dynamics. However, it requires evaluation of stabilization parameter
and this parameter is not readily available for elements of order beyond quadratic. After
a careful analysis of the numerical instability through a reduced one dimensional problem,
an elegant stable approach is devised. In this scheme, the input magnetic field is restated
in terms of the associated vector potential without any other modifications to the classical
Galerkin finite element method (GFEM). Using the analytical solution of the associated difference equation, the stability of the proposed approach at higher flow rates and genesis of small oscillations at the intermediate flows are analysed. It is then applied to original flowmeter problem and the stability of the numerical solution is clearly demonstrated.

